Comparison Theorems for Splittings of M-matrices in (block) Hessenberg Form

Some variants of the (block) Gauss--Seidel iteration for the solution of linear systems with $M$-matrices in (block) Hessenberg form are discussed. Comparison results for the asymptotic convergence rate of some regular splittings are derived: in particular, we prove that for a lower-Hessenberg M-matrix $\rho(P_{GS})\geq \rho(P_S)\geq \rho(P_{AGS})$, where $P_{GS}, P_S, P_{AGS}$ are the iteration matrices of the Gauss--Seidel, staircase, and anti-Gauss--Seidel method. This is a result that does not seem to follow from classical comparison results, as these splittings are not directly comparable. It is shown that the concept of stair partitioning provides a powerful tool for the design of new variants that are suited for parallel computation.

==> exp1.csv <==
expnumber,rhoGS,rhoS,rhoAGS
1,0.697553493265127,0.694839169022193,0.641142567127423
2,0.67063303655257,0.670182074614892,0.639835522416306
3,0.642582115279996,0.642226330705183,0.57772227422375
4,0.591842269653566,0.589655164190064,0.532739902936844
5,0.526655782289703,0.519810852630204,0.453535221257837
6,0.518436653413214,0.507719296106624,0.42046221374336
7,0.507483229785107,0.498194740752079,0.383556086765408
8,0.446541231967994,0.433558440495538,0.322414585945093
9,0.42734695063494,0.417098315729391,0.283520802531135
10,0.370885395771526,0.366517560935563,0.222471300220587
11,0.353364053071469,0.343422593311102,0.208236221264109
12,0.353233340567227,0.351121324145661,0.249818654485203
13,0.352646499481753,0.324610388706251,0.211938163420035
14,0.351860448447269,0.348527266421142,0.236277224947964
15,0.349270771012802,0.347787763537646,0.293898120618618
16,0.345449945699208,0.343798702916155,0.28384672978988
17,0.322067047107282,0.305813035348198,0.194734784023785
18,0.317813278046166,0.313938215347606,0.232992167807219
19,0.315602719217241,0.314763315475976,0.180608788974006
20,0.314865992918584,0.310621837958437,0.211219815909112
21,0.314016861930057,0.312540821283742,0.284632362298928
22,0.312747927679664,0.293386396649972,0.165189895519301
23,0.306682189038159,0.304389287348477,0.208090089353816
24,0.30626114756534,0.297139807248014,0.21186264887155
25,0.304224286411717,0.301816742544532,0.274404184796139
26,0.284176484975732,0.248462502283268,0.181737373322343
27,0.280249740271613,0.274442604364497,0.130040771764768
28,0.275613963539892,0.275217375586359,0.244217144216707
29,0.270045770540731,0.268149201267358,0.194354573197357
30,0.255347301899965,0.253575558293431,0.149727349840366
31,0.253860727806489,0.252893461357596,0.151530593063339
32,0.248888629738112,0.245065296032356,0.133531769128535
33,0.242646800369461,0.238914036129518,0.148896620846421
34,0.240214082977935,0.211049373717793,0.105032990363574
35,0.23372139641686,0.218376352007856,0.136989251118516
36,0.231781425080613,0.217081245114564,0.129886989069572
37,0.222330300271858,0.213847622218459,0.167865888761935
38,0.217174481180801,0.210742634269637,0.13492621926488
39,0.20816938248551,0.176239637710945,0.124987385913562
40,0.206387457784313,0.191374408323078,0.175695708776144
41,0.197900760429657,0.175913141955258,0.0562911738800486
42,0.191005006378219,0.19095136313014,0.114449187593433
43,0.188526404070012,0.188408783681083,0.11001507844355
44,0.166997677045202,0.163752543866921,0.123540882403491
45,0.152382990070406,0.150773932191172,0.115677825896519
46,0.140769088337,0.140655986735912,0.125306299381813
47,0.13800037670952,0.131939948435555,0.111063579861078
48,0.0985186713748853,0.0960171037824983,0.0793332352781387
49,0.0523320546915162,0.0509764651744135,0.0210982552874676
50,0.0406212651945183,0.0402168121534714,0.0221474013227822


==> expdimension.csv <==
dimension,rhoGS,rhoS,rhoAGS
3,0.109031412610969,0.109031412610969,0.0698486779684049
5,0.365637931037012,0.358940775219455,0.232530772000482
7,0.250716204986426,0.218165292568357,0.0951730556609977
9,0.253010102180864,0.209943130882313,0.0947913642093028
11,0.191627103302081,0.168815544044665,0.0928274064332757
13,0.359625163463733,0.356841515946229,0.272574630157375
15,0.379591951516972,0.369167726527759,0.234808099360868
17,0.128415458418917,0.116622587165481,0.0734810475226717
19,0.255597337276189,0.248968309432153,0.220413325612529
21,0.365485575807413,0.36158449194638,0.270078445133286
23,0.503185076489416,0.491683350445483,0.409498417431155
25,0.358389064436831,0.338436971172718,0.250058570661006
27,0.36270756405707,0.355968688202936,0.307825689097384
29,0.48929984217733,0.479350214799508,0.391426468491482
31,0.395988026396122,0.393036990247899,0.384286451797928
33,0.745394579267106,0.745271651785681,0.668686846108308
35,0.416448747575017,0.365057651979746,0.197915253671568
37,0.166410698271366,0.151177719761632,0.0802401022496959
39,0.294194105656206,0.285388944552773,0.168531493223586
41,0.267810421032152,0.237842505548157,0.137764450792695
43,0.347135079549498,0.315236958824689,0.178722393001953
45,0.134527236672281,0.125484926460177,0.0738230302873562
47,0.431628684613311,0.4050021580108,0.299467430566987
49,0.518578745361858,0.511614007040979,0.352182277969437
51,0.448326983351318,0.413893546191712,0.262912995736352
53,0.231199622755861,0.206177018057401,0.0905448108199556
55,0.284124162988124,0.27702122369141,0.228425744712139
57,0.252909653208542,0.252108741860673,0.211410328704551
59,0.605713843383987,0.595787520943806,0.556433032364088
61,0.404385132792417,0.403067730411933,0.311559696840594
63,0.329568645213141,0.322797822292622,0.285847396133028
65,0.360809560035237,0.356005374636243,0.340348115744712
67,0.359265130160115,0.335766913181344,0.220820768180392
69,0.561158754164,0.55951727789129,0.50200450534981
71,0.262654942484764,0.253546498304128,0.197561923736541
73,0.215943093989322,0.189036328344034,0.112848779071974
75,0.488604197031241,0.488600799731019,0.473215972154008
77,0.405236640339508,0.386930724384619,0.271625123503842
79,0.143693938852913,0.142277588522497,0.0985295228362988
81,0.643597083844182,0.640517855189696,0.619368328347204
83,0.487659258569799,0.463718334263939,0.321018646085374
85,0.846029331633636,0.845626960946124,0.8399564039217
87,0.209444080813927,0.193411415144865,0.0658873737660218
89,0.50290746157521,0.474525551557396,0.227843055691486
91,0.289518523873267,0.263579416664928,0.196784284483231
93,0.170953294067631,0.164176410551118,0.0920346635862075
95,0.123139422177991,0.0960158026864791,0.0468553551464424
97,0.293316983399411,0.281364848144347,0.171016161899626
99,0.198436692207036,0.157577650807476,0.0719974289963877


==> experiment_SOR.csv <==
omega,rhoGSOR,kGSOR,rhoAGSOR,kAGSOR,rhoSTSOR,kSTSOR,rhoSTSOR2,kSTSOR2
0.9,0.991752504009538,556.066158463265,0.995102140841301,937.936978363072,0.994616143154031,853.06173159259,0.994017936837815,767.524861871334
0.91,0.991525411453604,541.103443640306,0.995023021288609,922.98983091774,0.994520360547632,838.110122944174,0.993978418184209,762.472580259486
0.92,0.991290798128482,526.464690930305,0.994943107118631,908.367356993465,0.994423300987038,823.483100486495,0.993938370638078,757.419886761434
0.93,0.991048282264656,512.13938363734,0.994862386229119,894.059079245955,0.994324938602047,809.17018466755,0.99389778344306,752.366773000476
0.94,0.990797455675135,498.117448023107,0.994780846269354,880.054966095382,0.994225246814431,795.161341629951,0.993856645547267,747.313230368834
0.95,0.990537881418103,484.389229593028,0.994698474633688,866.345408260245,0.994124198313372,781.446959742974,0.993814945593033,742.259250023815
0.96,0.990269091205586,470.945470820779,0.994615258454889,852.921196760708,0.994021765029893,768.017827604305,0.993772671906139,737.204822871989
0.97,0.989990582525148,457.777290201544,0.994531184597299,839.773502284737,0.99391791811016,754.86511339615,0.993729812484702,732.149939568643
0.98,0.989701815436642,444.876162532258,0.994446239649734,826.893855812392,0.993812627887729,741.980345516533,0.993686354987477,727.094590503158
0.99,0.989402209000238,432.233900329458,0.994360409918191,814.27413041887,0.993705863854492,729.355394370651,0.993642286721707,722.038765790882
1,0.989091137284757,419.842636289327,0.994273681418298,801.906524165612,0.993597594630441,716.982455264306,0.993597594630441,716.982455264306
1.01,0.988767924897427,407.694806713834,0.994186039867524,789.783544009897,0.99348778793207,704.854032308115,0.993552265279282,711.925648461364
1.02,0.988431841966225,395.783135823188,0.994097470677161,777.897990662629,0.993376410539402,692.962923270795,0.993506284842551,706.868334615172
1.03,0.988082098494488,384.100620882362,0.994007958944005,766.242944323743,0.993263428261522,681.302205310424,0.993459639088851,701.810502643664
1.04,0.987717837993499,372.640518070866,0.993917489441763,754.811751240758,0.993148805900593,669.865221531707,0.993412313365959,696.752141137297
1.05,0.987338130282197,361.396329028587,0.993826046612245,743.598011043607,0.993032507214285,658.645568314538,0.993364292585032,691.69323834526
1.06,0.986941963323168,350.361788015583,0.993733614556141,732.59556478128,0.992914494876371,647.63708334669,0.993315561204122,686.633782164929
1.07,0.986528233939653,339.530849617313,0.993640177023636,721.798483647473,0.992794730435664,636.833834342207,0.993266103210898,681.573760126841
1.08,0.986095737229028,328.897676934244,0.99354571740457,711.20105831544,0.992673174272963,626.230108375925,0.993215902104598,676.513159382374
1.09,0.985643154452253,318.456630191491,0.993450218718341,700.797788869085,0.992549785556016,615.820401807594,0.99316494087708,671.451966685451
1.1,0.985169039134547,308.202255699029,0.993353663603459,690.58337528271,0.992424522192375,605.599410755341,0.993113201993072,666.390168381731
1.11,0.984671801058504,298.129275096639,0.993256034306727,680.55270841295,0.99229734078002,595.562022083765,0.993060667369386,661.327750389055
1.12,0.98414968776323,288.232574804713,0.993157312672064,670.700861475945,0.992168196555594,585.703304871193,0.993007318353212,656.264698183252
1.13,0.98360076307934,278.507195599962,0.993057480128891,661.023081970891,0.992037043340193,576.018502333736,0.992953135699284,651.200996776322
1.14,0.983022882124613,268.948322226593,0.992956517680202,651.514784037883,0.991903833482469,566.503024169269,0.992898099546029,646.136630703197
1.15,0.982413662051984,259.551272933268,0.992854405890118,642.171541205284,0.991768517798992,557.15243930317,0.992842189390426,641.071583995609
1.16,0.98177044767353,250.311488818547,0.99275112487107,632.989079518226,0.991631045511644,547.962469007826,0.99278538406176,636.005840169615
1.17,0.981090270868178,241.224522837164,0.992646654270496,623.963271016606,0.991491364181878,538.928980372424,0.992727661693914,630.939382197339
1.18,0.980369802403211,232.286028293749,0.997756779001433,2050.62410186484,0.991349419641693,530.047980105603,0.992668999696354,625.87219248665
1.19,0.979605294438711,223.491746610092,1.01971827440312,-235.843428137281,0.991205155921106,521.315608649772,0.992609374723624,620.804252858768
1.2,0.978792511511013,214.837494099318,1.04171056622778,-112.694663347966,0.991058515171879,512.728134586513,0.992548762643239,615.735544520983
1.21,0.977926647165639,206.319147410946,1.06373432192366,-74.5346090756682,0.990909437587351,504.281949321341,0.992487138501946,610.666048042191
1.22,0.977002222574525,197.932627217375,1.08579015890644,-55.950470926628,0.990757861318048,495.973562026009,0.992424476490205,605.595743324621
1.23,0.976012962343609,189.673879582707,1.10787864877342,-44.9517068210179,0.990603722382876,487.799594828188,0.992360749904778,600.524609574194
1.24,0.974951641175649,181.538854282421,1.13000032110082,-37.6799924543819,0.990446954575587,479.756778231642,0.992295931109344,595.452625270178
1.25,0.973809892920333,173.523479095882,1.15215566687173,-32.5144248940731,0.990287489366233,471.841946755494,0.992229991492986,590.379768133076
1.26,0.972577970553473,165.623628753178,1.17434514157602,-28.6550376716019,0.990125255797292,464.052034780051,0.992162901426421,585.306015090911
1.27,0.971244441369704,157.83508672704,1.19656916801827,-25.6614863369238,1.00368855690662,-1250.8030395794,0.99209463021582,580.231342242682
1.28,0.969795795511975,150.153497349676,1.21882813886559,-23.2713808445018,1.02421882577909,-192.441769181485,0.992025146054049,575.155724819209
1.29,0.968215936881034,142.574304683014,1.24112241896285,-21.3186386978425,1.04482013806974,-105.033550742276,0.991954415969246,570.079137146037
1.3,0.966485511813533,135.092672984716,1.26345234744,-19.6930122007383,1.0654908153303,-72.5960444444507,0.991882405770413,565.001552598816
1.31,0.964581009915643,127.70338116509,1.28581823963294,-18.3184434549451,1.0862293348015,-55.6769200927058,0.991809079989942,559.922943559228
1.32,0.962473538307096,120.400679754032,1.30822038883695,-17.1407640006229,1.10703431223064,-45.2887454900502,0.991734401822805,554.843281367534
1.33,0.960127116740395,113.178092585959,1.33065906790954,-16.1203483492867,1.12790448683516,-38.2611645254094,0.991658333062203,549.762536271891
1.34,0.986494081131282,338.666419058491,1.35313453073763,-15.2275401481077,1.14883870811639,-33.1900298809585,0.991580834031448,544.680677377034
1.35,1.01574538257051,-294.774093187935,1.3756470135823,-14.4397023988604,1.16983592427177,-29.3578180315821,0.991501863511741,539.597672586444
1.36,1.0456447574929,-103.177003633799,1.39819673631294,-13.7392565484256,1.19089517199093,-26.3596524244307,0.991421378665624,534.513488542645
1.37,1.07617615749685,-62.7286339222174,1.42078390354122,-13.1123441596846,1.21201556745252,-23.9497444136655,0.991339334955806,529.428090566013
1.38,1.10732747343739,-45.1711221771956,1.44340870566431,-12.5478921406631,1.23319629836483,-21.970244884985,0.991255686058925,524.341442584772
1.39,1.13908989637738,-35.3619295191607,1.4660713198257,-12.0369463548446,1.25443661691571,-20.315144251618,0.991170383774021,519.253507066269
1.4,1.17145740131459,-29.1008560358525,1.48877191080116,-11.5721878202687,1.27573583351622,-18.9106064123676,0.991083377925196,514.164244939555
1.41,1.20442632879143,-24.7585298622399,1.51151063181651,-11.1475756790497,1.29709331123854,-17.7036240164308,0.990994616258102,509.073615515237
1.42,1.23799504464931,-21.5705736750263,1.53428762530326,-10.7580798046229,1.31850846086209,-16.6551578132864,0.990904044329773,503.981576399738
1.43,1.27216366232432,-19.1308864368847,1.55710302359765,-10.3994778452544,1.33998073645381,-15.7358201282184,0.990811605391291,498.888083404918
1.44,1.30693381535774,-17.2037690589901,1.57995694958772,-10.0681992872383,1.3615096314181,-14.923065859339,0.990717240262678,493.793090448699
1.45,1.34230847037296,-15.6430468544712,1.60284951731323,-9.76120430126842,1.38309467496079,-14.199310542587,0.990620887199505,488.696549453046
1.46,1.37829177279359,-14.353260339412,1.62578083252204,-9.47588864442038,1.40473542891848,-13.5506371386381,0.990522481750442,483.598410231448
1.47,1.41488891916266,-13.2694325778008,1.64875099318677,-9.21000830628835,1.42643148491094,-12.9658873267611,0.990421956605142,478.498620372225
1.48,1.45210605116582,-12.345805884319,1.67176008998494,-8.96161927662616,1.44818246177987,-12.4360102255988,0.990319241431538,473.397125110433
1.49,1.48995016743853,-11.5492283065841,1.69480820674557,-8.72902900872155,1.4699880032815,-11.95358729675,0.990214262701776,468.293867192907
1.5,1.52842905000614,-10.8550946983059,1.71789542086493,-8.51075701191624,1.49184777600498,-11.5124802264124,0.990106943505795,463.1887867329
1.51,1.56755120281366,-10.2447608800568,1.74102180369386,-8.3055026308157,1.51376146749161,-11.1075661832599,0.989997203351516,458.081821055204
1.52,1.60732580028374,-9.70384279733357,1.76418742089897,-8.11211852715477,1.53572878453329,-10.7345361618907,0.989884957950453,452.972904528372
1.53,1.64776264422437,-9.22106641691284,1.78739233279958,-7.92958872048421,1.55774945163079,-10.3897395438622,0.989770118987522,447.861968386021
1.54,1.68887212771413,-8.78747099192018,1.81063659468244,-7.75701029874813,1.57982320959523,-10.0700629731745,0.98965259387362,442.748940533813
1.55,1.73066520483795,-8.39584522020023,1.83392025709583,-7.59357810255442,1.60194981427747,-9.77283502225001,0.989532285479445,437.633745342789
1.56,1.77315336534372,-8.04032057855254,1.85724336612453,-7.4385718339006,1.62412903541241,-9.49575046140288,0.989409091848826,432.516303425469
1.57,1.81634861344953,-7.71607299764715,1.8806059636472,-7.29134515307563,1.64636065556663,-9.23680958483267,0.98928290588971,427.396531395991
1.58,1.86026345016068,-7.41910064433553,1.90400808757737,-7.15131641493635,1.66864446917863,-8.99426921282472,0.989153615040669,422.274341609974
1.59,1.90491085856049,-7.1460560897221,1.92744977208924,-7.01796076398376,1.69098028168261,-8.76660283020265,0.989021100910628,417.149641884152
1.6,1.95030429162529,-6.89411794785936,1.95093104782942,-6.89080336123723,1.71336790870786,-8.55246793348769,0.988885238889235,412.022335193363
1.61,1.99645766218404,-6.66089156763876,1.97445194211555,-6.76941355823533,1.73580717534574,-8.350679110387,0.988745897724943,406.892319341156
1.62,2.04338533470092,-6.44433138789191,1.99801247912281,-6.653399867148,1.75829791547862,-8.16018571095979,0.988602939067704,401.759486605608
1.63,2.09110211860742,-6.24267963817043,2.02161268005905,-6.54240560288926,1.78083997116417,-7.98005322204219,0.988456216972494,396.623723350431
1.64,2.13962326294943,-6.05441750850155,2.04525256332944,-6.436105094754,1.80343319207013,-7.80944764766981,0.98830557735989,391.484909606761
1.65,2.18896445214849,-5.87822592748699,2.06893214469126,-6.33420038258061,1.82607743495502,-7.64762234434312,0.988150857429004,386.342918615698
1.66,2.23914180270287,-5.71295381414001,2.09265143739953,-6.23641832663763,1.84877256319013,-7.4939068725234,0.987991885017791,381.197616329779
1.67,2.29017186067799,-5.55759219398734,2.11641045234419,-6.14250807201592,1.87151844631961,-7.34769751307521,0.987828477905078,376.048860870776
1.68,2.34207159985425,-5.41125295412799,2.14020919817913,-6.05223881780132,1.89431495965473,-7.2084491656231,0.987660443047766,370.8965019345
1.69,2.39485842041691,-5.27315129595192,2.16404768144397,-5.96539784911786,1.91716198389958,-7.0756683994674,0.987487575746081,365.740380141327
1.7,2.44855014808645,-5.1425911562773,2.18792590667876,-5.88178879659165,1.94005940480548,-6.94890747020219,0.987309658728629,360.580326325123
1.71,2.50316503359928,-5.01895302746123,2.21184387653216,-5.80123009314661,1.96300711285133,-6.82775914901535,0.98712646114781,355.416160750008
1.72,2.55872175245887,-4.90168372850186,2.23580159186355,-5.72355360250824,1.98600500294797,-6.71185223874558,0.986937737475086,350.247692249888
1.73,2.61523940488577,-4.79028777223095,2.25979905183947,-5.64860339752608,2.00905297416434,-6.60084767258859,0.986743226284059,345.074717283086
1.74,2.67273751590266,-4.68432004557592,2.28383625402464,-5.5762346695575,2.03215092947368,-6.49443510899733,0.986542648907281,339.897018884484
1.75,2.73123603549658,-4.58337957578193,2.307913194468,-5.50631275279268,2.05529877551812,-6.39232995067857,0.986335707951196,334.714365510736
1.76,2.79075533880697,-4.48710419927218,2.33202986778398,-5.43871224962764,2.07849642239002,-6.29427072731642,0.986122085650861,329.5265097602
1.77,2.85131622629212,-4.39516598434231,2.35618626722949,-5.3733162450791,2.10174378342886,-6.2000167912776,0.985901442043302,324.333186948887
1.78,2.91293992383221,-4.30726728625999,2.38038238477659,-5.31001559983862,2.12504077503235,-6.10934628348747,0.9856734129355,319.134113530719
1.79,2.97564808273042,-4.22313733518065,2.40461821118137,-5.24870831292913,2.14838731648058,-6.02205433322851,0.985437607638541,313.928985332586
1.8,3.0394627795779,-4.14252927480927,2.42889373604916,-5.18929894609543,2.17178332977229,-5.93795146106738,0.985193606435322,308.717475583588
1.81,3.10827829978284,-4.06074965593064,2.4532089478962,-5.1316981030605,2.19522873947222,-5.85686215866298,0.984940957743481,303.499232706539
1.82,3.21946955759087,-3.9386800849973,2.47756383420819,-5.07582195763935,2.21872347256865,-5.77862362301502,0.984679174928749,298.273877837383
1.83,3.3332321422758,-3.82507502679442,2.50195838149564,-5.02159182544267,2.24226745834064,-5.70308462590579,0.984407732716047,293.041002032112
1.84,3.44961780193085,-3.71905527256871,2.52639257534651,-4.96893377454152,2.2658606282337,-5.6301045019853,0.984126063136018,287.800163110448
1.85,3.56867754882729,-3.61986161757121,2.55086640047597,-4.91777827101856,2.28950291574374,-5.55955224122087,0.983833550933497,282.55088208338
1.86,3.69046187246108,-3.52683475119023,2.57537984077371,-4.86805985581051,2.3131942563086,-5.49130567336603,0.98352952834989,277.292639090485
1.87,3.81502091112379,-3.43939911228266,2.5999328793488,-4.819716849664,2.33693458720618,-5.42525073374485,0.983213269174835,272.024868771132
1.88,3.94240459141539,-3.35704981637707,2.62452549857224,-4.77269108339125,2.36072384745942,-5.36128080104437,0.982883981940857,266.746954966602
1.89,4.0726627427271,-3.27934198648069,2.64915768011744,-4.72692765092838,2.38456197774694,-5.29929609901019,0.982540802109001,261.458224638171
1.9,4.20584519200155,-3.20588198190863,2.67382940499859,-4.682374682978,2.40844892031932,-5.23920315496274,0.983003114768068,268.632842397007
1.91,4.3420018428176,-3.1363201386416,2.69854065360714,-4.63898313926023,2.43238461892059,-5.18091430893619,0.986994881419425,351.796827738604
1.92,4.48118274191887,-3.07034472290249,2.72329140574648,-4.59670661761073,2.45636901871433,-5.1243472680036,0.990980789918808,508.289671346796
1.93,4.62343813560984,-3.00767686564628,2.74808164066486,-4.55550117835205,2.48040206621447,-5.06942470100697,0.994960756720719,911.556929289246
1.94,4.76881851791957,-2.94806629555329,2.77291133708676,-4.51532518253072,2.50448370921998,-5.01607386948307,0.998934708292547,4320.6164032217
1.95,4.91737467203448,-2.89128772618283,2.79778047324262,-4.47613914275856,2.52861389675356,-4.96422629106708,1.00290258042304,-1588.87945335751
1.96,5.06915770619391,-2.83713778224013,2.82268902689724,-4.43790558552644,2.55279257900395,-4.91381743208829,1.00686431757781,-673.185322240604
1.97,5.2242190850067,-2.78543237263534,2.84763697537668,-4.40058892397346,2.57701970727141,-4.86478642644545,1.01081987229872,-427.919946658306
1.98,5.38261065695948,-2.73600443577875,2.87262429559396,-4.36415534019609,2.60129523391669,-4.81707581817685,1.01476920464388,-314.10590823862
1.99,5.54438467874396,-2.68870199654069,2.89765096407341,-4.32857267627243,2.62561911231246,-4.77063132542797,1.01871228166555,-248.399621039194
2,5.70959383691346,-2.64338648538824,2.92271695697399,-4.29381033325747,2.64999129679792,-4.72540162376821,1.02264907692322,-205.621048618074
2.01,5.87829126728821,-2.59993127904959,2.94782225011136,-4.25983917747663,2.67441174263561,-4.68133814703226,1.02657957002941,-175.552287975199
2.02,6.05053057245522,-2.55822042914874,2.97296681897898,-4.22663145350927,2.69888040597078,-4.63839490405321,1.03050374622589,-153.261697156565
2.03,6.22636583764885,-2.51814755097427,2.99815063876815,-4.19416070331112,2.72339724379311,-4.59652830982692,1.03442159598832,-136.076833830023
2.04,6.40585164525065,-2.47961484918755,3.02337368438719,-4.16240169097566,2.74796221390038,-4.55569702979969,1.03833311465713,-122.423709251372
2.05,6.58904308810812,-2.44253226105855,3.04863593047961,-4.1313303326808,2.77257527486388,-4.51586183610357,1.04223830209305,-111.315006947487
2.06,6.77599578183905,-2.40681670091787,3.07393735144149,-4.10092363140831,2.79723638599626,-4.4769854746822,1.04613716235547,-102.100044828182
2.07,6.96676587626334,-2.37239139206366,3.09927792143801,-4.07115961606047,2.82194550732055,-4.43903254235811,1.050029703402,-94.3325715802995
2.08,7.16141006608112,-2.33918527447127,3.12465761441925,-4.04201728463201,2.84670259954111,-4.40196937298242,1.05391593680796,-87.6963289123086
2.09,7.35998560089861,-2.30713247840325,3.15007640413519,-4.01347655112526,2.8715076240159,-4.36576393189488,1.05779587750428,-81.9609312400281
2.1,7.56255029468797,-2.27617185547594,3.1755342641501,-3.9855181959239,2.89636054273056,-4.33038571799314,1.06166954353265,-76.9545726963932


==> experiment_SOR_compare.csv <==
omega,rhoGSOR,kGSOR,rhoAGSOR,kAGSOR,rhoSTSOR,kSTSOR,rhoSTSOR2,kSTSOR2
0.9,0.916783381183708,53.0036254881772,0.916783381183708,53.0036254881768,0.91678338118371,53.0036254881786,0.90753709020412,47.4657820620237
0.91,0.915100346347178,51.9058797320233,0.915100346347183,51.9058797320266,0.915100346347186,51.9058797320282,0.906703677304593,47.0205179548566
0.92,0.913385362703163,50.8311498097343,0.913385362703158,50.8311498097312,0.913385362703167,50.8311498097363,0.905853655112131,46.5744937711648
0.93,0.911637423914912,49.778665676357,0.911637423914909,49.7786656763555,0.911637423914913,49.7786656763578,0.904986477327862,46.1276845013084
0.94,0.909855477262463,48.7476887504192,0.909855477262463,48.7476887504188,0.909855477262463,48.7476887504193,0.904101571555814,45.6800639405163
0.95,0.908038420744293,47.7375101749833,0.908038420744299,47.7375101749862,0.908038420744298,47.7375101749859,0.903198337625571,45.2316046120492
0.96,0.906185099946189,46.7474491806774,0.906185099946194,46.7474491806798,0.906185099946196,46.7474491806812,0.902276145777287,44.7822776840806
0.97,0.904294304654119,45.7768515426109,0.904294304654127,45.7768515426152,0.904294304654132,45.7768515426176,0.901334334694979,44.3320528795648
0.98,0.902364765185314,44.8250881237741,0.902364765185332,44.8250881237827,0.902364765185327,44.8250881237803,0.900372209372782,43.8808983785216
0.99,0.90039514840845,43.8915534979335,0.90039514840843,43.8915534979245,0.900395148408438,43.8915534979279,0.899389038796405,43.4287807118032
1,0.898384053420274,42.975664645531,0.898384053420277,42.9756646455325,0.89838405342027,42.9756646455292,0.89838405342027,42.9756646455292
1.01,0.896330006842187,42.076859716596,0.896330006842186,42.0768597165956,0.89633000684219,42.0768597165973,0.897356442418006,42.5215130551171
1.02,0.894231457694877,41.1945968547335,0.894231457694877,41.1945968547335,0.894231457694868,41.1945968547297,0.896305350681241,42.0662867877888
1.03,0.89208677180441,40.3283530768802,0.892086771804398,40.3283530768754,0.892086771804395,40.3283530768743,0.895229875538247,41.609944512245
1.04,0.889894225686475,39.477623203582,0.889894225686471,39.4776232035805,0.889894225686474,39.4776232035815,0.894129063160068,41.1524425540034
1.05,0.887651999848263,38.6419188347597,0.887651999848264,38.64191883476,0.887651999848257,38.6419188347575,0.893001904617392,40.6937347147368
1.06,0.885358171439002,37.8207673660984,0.885358171439003,37.8207673660986,0.885358171439001,37.8207673660978,0.891847331546232,40.2337720737013
1.07,0.88301070617043,37.0137110413197,0.883010706170424,37.0137110413178,0.88301070617043,37.0137110413197,0.89066421137423,39.7725027690083
1.08,0.880607449416791,36.2203060355803,0.88060744941679,36.22030603558,0.880607449416793,36.2203060355811,0.889451342052582,39.3098717562612
1.09,0.878146116390594,35.4401215652785,0.878146116390594,35.4401215652784,0.878146116390591,35.4401215652775,0.888207446229906,38.8458205415859
1.1,0.875624281274472,34.6727390194675,0.875624281274471,34.6727390194672,0.875624281274476,34.6727390194686,0.88693116479498,38.3802868857786
1.11,0.873039365170519,33.9177511078664,0.873039365170526,33.9177511078686,0.873039365170521,33.917751107867,0.885621049703175,37.9132044755823
1.12,0.870388622706736,33.1747610203827,0.870388622706737,33.1747610203828,0.870388622706736,33.1747610203826,0.884275555988158,37.4445025576729
1.13,0.86766912711308,32.443381592531,0.867669127113077,32.4433815925302,0.867669127113082,32.4433815925317,0.882893032843431,36.9741055299607
1.14,0.864877753548778,31.7232344709495,0.864877753548779,31.7232344709496,0.864877753548777,31.7232344709491,0.881471713639277,36.5019324841491
1.15,0.862011160423943,31.013949272443,0.862011160423942,31.0139492724429,0.862011160423944,31.0139492724433,0.880009704716475,36.0278966921935
1.16,0.859065768413249,30.3151627294234,0.859065768413247,30.315162729423,0.859065768413249,30.3151627294234,0.878504972770042,35.5519050281477
1.17,0.856037736803899,29.6265178136632,0.856037736803893,29.626517813662,0.856037736803896,29.6265178136626,0.87695533060162,35.0738573152509
1.18,0.852922936752531,28.9476628291336,0.852922936752535,28.9476628291345,0.852922936752537,28.9476628291349,0.875358420976724,34.593645586127
1.19,0.849716920943384,28.2782504633234,0.849716920943381,28.2782504633227,0.849716920943387,28.2782504633239,0.873711698271757,34.1111532416872
1.2,0.84641488903809,27.6179367845944,0.846414889038092,27.617936784595,0.846414889038094,27.6179367845952,0.872012407531746,33.6262540913435
1.21,0.843011648181854,26.9663801709403,0.843011648181854,26.9663801709403,0.843011648181855,26.9663801709404,0.870257560480874,33.1388112535513
1.22,0.839501567673547,26.3232401526142,0.839501567673547,26.3232401526143,0.839501567673546,26.323240152614,0.86844390792914,32.648675891132
1.23,0.835878526710731,25.6881761475795,0.835878526710729,25.6881761475793,0.835878526710729,25.6881761475791,0.866567907894901,32.1556857502337
1.24,0.83213585387136,25.0608460640606,0.832135853871362,25.060846064061,0.832135853871363,25.0608460640612,0.864625688605935,31.6596634645016
1.25,0.82826625667751,24.440904738693,0.828266256677512,24.4409047386933,0.828266256677515,24.4409047386937,0.86261300534201,31.1604145769308
1.26,0.824261739179431,23.8280021711258,0.824261739179434,23.8280021711262,0.824261739179426,23.828002171125,0.860525189824947,30.6577252200757
1.27,0.820113504971577,23.2217815060893,0.820113504971579,23.2217815060897,0.820113504971579,23.2217815060896,0.858357090528805,30.1513593799892
1.28,0.815811842363994,22.6218767010172,0.815811842363994,22.6218767010173,0.815811842363993,22.6218767010171,0.856103001846871,29.6410556493095
1.29,0.811345987523005,22.0279098000788,0.811345987522997,22.0279098000778,0.811345987523,22.0279098000782,0.8537565794752,29.1265233484136
1.3,0.806703960182467,21.4394877125672,0.806703960182468,21.4394877125673,0.806703960182464,21.4394877125669,0.851310738601898,28.6074378582581
1.31,0.801872364888351,20.8561983623847,0.801872364888353,20.8561983623849,0.801872364888351,20.8561983623846,0.848757530449121,28.0834349607293
1.32,0.796836148499132,20.2776060326491,0.796836148499133,20.2776060326492,0.796836148499136,20.2776060326496,0.846087991287221,27.5541039168406
1.33,0.791578301557969,19.7032456700126,0.791578301557974,19.7032456700132,0.79157830155797,19.7032456700127,0.843291956058629,27.0189789222612
1.34,0.786079486779299,19.1326158293419,0.786079486779297,19.1326158293417,0.7860794867793,19.132615829342,0.840357825954696,26.4775284514981
1.35,0.780317571632894,18.5651698189336,0.780317571632895,18.5651698189337,0.780317571632896,18.5651698189338,0.837272275283629,25.9291418183979
1.36,0.774267032883299,18.0003044302878,0.774267032883301,18.000304430288,0.774267032883308,18.0003044302886,0.834019877120073,25.3731120124264
1.37,0.76789818736652,17.4373453736147,0.767898187366525,17.4373453736151,0.76789818736652,17.4373453736147,0.830582618515711,24.80861347075
1.38,0.761176182625487,16.8755281391213,0.761176182625486,16.8755281391212,0.761176182625491,16.8755281391216,0.826939262772091,24.2346728370985
1.39,0.754059648771329,16.3139723760245,0.754059648771329,16.3139723760245,0.75405964877133,16.3139723760246,0.823064495518941,23.6501298064475
1.4,0.746498861109999,15.7516468690785,0.746498861110002,15.7516468690787,0.74649886111,15.7516468690785,0.818927757935712,23.0535836223979
1.41,0.738433177004881,15.1873205065907,0.738433177004881,15.1873205065907,0.738433177004879,15.1873205065905,0.814491614897079,22.4433182460759
1.42,0.729787361975142,14.6194917172602,0.729787361975142,14.6194917172602,0.729787361975145,14.6194917172603,0.809709409841651,21.8171948131035
1.43,0.720466152287178,14.046283577846,0.720466152287183,14.0462835778463,0.720466152287186,14.0462835778465,0.804521784816211,21.17249204439
1.44,0.710345892394972,13.4652817366822,0.710345892394976,13.4652817366824,0.710345892394975,13.4652817366823,0.798851314163177,20.5056601409365
1.45,0.699261054979032,12.8732718691364,0.699261054979034,12.8732718691365,0.699261054979031,12.8732718691363,0.792593831020023,19.8119229931424
1.46,0.686981194442956,12.2657885065068,0.686981194442955,12.2657885065068,0.686981194442956,12.2657885065068,0.785603557837644,19.0845962005328
1.47,0.673168426684886,11.6362782142843,0.673168426684888,11.6362782142844,0.673168426684887,11.6362782142843,0.777665596384277,18.3138252943256
1.48,0.657290478343908,10.9743789484163,0.657290478343909,10.9743789484163,0.657290478343906,10.9743789484162,0.768439512394535,17.4839980827384
1.49,0.638414470475057,10.2618159858563,0.638414470475053,10.2618159858562,0.638414470475057,10.2618159858563,0.757325147969839,16.5675894964234
1.5,0.614586663007075,9.45998308575584,0.614586663007079,9.45998308575594,0.614586663007081,9.45998308575601,0.743057775338053,15.5065905823935
1.51,0.579811107923074,8.44903338397751,0.579811107923071,8.44903338397743,0.579811107923076,8.44903338397755,0.721729210545079,14.1217290213488
1.52,0.526374177546049,7.17603543629747,0.526374177546046,7.1760354362974,0.526374177546047,7.17603543629743,0.683490824941011,12.1016067153195
1.53,0.536433763296886,7.39415556512495,0.536433763296879,7.39415556512478,0.536433763296883,7.39415556512487,0.690031556026782,12.412257136348
1.54,0.546495263587336,7.62155626723825,0.546495263587336,7.62155626723824,0.546495263587339,7.62155626723832,0.69651086771632,12.7330058212228
1.55,0.556558550691213,7.85888150464024,0.556558550691214,7.85888150464026,0.556558550691209,7.85888150464014,0.702930458424694,13.0644121620821
1.56,0.566623512238008,8.10683484504264,0.566623512238005,8.10683484504257,0.566623512237998,8.10683484504239,0.709291949704319,13.4070749930807
1.57,0.576690049008113,8.36618656608208,0.576690049008114,8.3661865660821,0.576690049008123,8.36618656608232,0.715596891028433,13.7616362872115
1.58,0.586758073099117,8.63778180336232,0.586758073099107,8.63778180336206,0.586758073099109,8.63778180336211,0.721846764198434,14.1287852638169
1.59,0.596827506391959,8.92254992421177,0.596827506391958,8.92254992421175,0.596827506391959,8.92254992421176,0.728042987410735,14.5092629622838
1.6,0.606898279261318,9.22151534664427,0.606898279261313,9.22151534664411,0.60689827926132,9.22151534664434,0.734186919014609,14.9038673459859
1.61,0.616970329485607,9.53581006943392,0.616970329485619,9.53581006943431,0.616970329485615,9.53581006943416,0.740279860989319,15.31345901069
1.62,0.627043601321709,9.86668823693397,0.627043601321702,9.86668823693374,0.627043601321713,9.8666882369341,0.746323062165819,15.7389675836313
1.63,0.637118044715594,10.2155431343448,0.637118044715593,10.2155431343448,0.63711804471559,10.2155431343447,0.752317721215423,16.1813989136791
1.64,0.647193614626585,10.5839270998075,0.647193614626592,10.5839270998078,0.647193614626598,10.583927099808,0.758264989425844,16.641843169982
1.65,0.65727027044612,10.9735749542935,0.657270270446118,10.9735749542934,0.657270270446113,10.9735749542931,0.764165973282749,17.1214839867034
1.66,0.667347975496119,11.3864316962021,0.667347975496114,11.3864316962019,0.667347975496112,11.3864316962018,0.770021736873302,17.6216088157435
1.67,0.677426696594617,11.8246853945663,0.677426696594625,11.8246853945666,0.677426696594618,11.8246853945663,0.775833304126335,18.1436206785181
1.68,0.687506403678148,12.2908064560811,0.687506403678144,12.2908064560809,0.687506403678146,12.290806456081,0.781601660902648,18.6890515431622
1.69,0.697587069472441,12.7875947549999,0.697587069472442,12.787594755,0.697587069472445,12.7875947550001,0.787327756947506,19.2595775962868
1.7,0.707668669204555,13.3182365262763,0.707668669204555,13.3182365262763,0.707668669204557,13.3182365262764,0.793012507716107,19.8570367304982
1.71,0.717751180350264,13.886373466022,0.717751180350257,13.8863734660216,0.717751180350255,13.8863734660216,0.79865679608226,20.4834486326664
1.72,0.727834582411795,14.4961872085659,0.727834582411793,14.4961872085658,0.727834582411787,14.4961872085654,0.804261473939037,21.1410379361958
1.73,0.737918856721977,15.1525033260025,0.737918856721974,15.1525033260022,0.737918856721979,15.1525033260026,0.809827363699697,21.8322609973083
1.74,0.748003986270875,15.860920324784,0.748003986270873,15.8609203247839,0.748003986270856,15.8609203247827,0.815355259706474,22.5598369754158
1.75,0.758089955552165,16.6279709416833,0.75808995555216,16.6279709416829,0.758089955552171,16.6279709416838,0.820845929553898,23.3267840474385
1.76,0.76817675042669,17.4613255855628,0.7681767504267,17.4613255855636,0.768176750426691,17.4613255855629,0.826300115333043,24.1364617739729
1.77,0.778264358000918,18.3700513580673,0.778264358000925,18.3700513580679,0.778264358000924,18.3700513580678,0.831718534802252,24.9926208724869
1.78,0.788352766518427,19.3649452129641,0.788352766518422,19.3649452129636,0.788352766518425,19.3649452129639,0.837101882489708,25.8994619542028
1.79,0.798441965262945,20.4589672518193,0.798441965262936,20.4589672518182,0.79844196526293,20.4589672518175,0.84245083073258,26.8617051667033
1.8,0.808531944471405,21.6678111218729,0.808531944471407,21.6678111218731,0.808531944471405,21.667811121873,0.847766030657173,27.8846731804978
1.81,0.818622695255986,23.0106649458583,0.818622695255989,23.0106649458587,0.818622695255982,23.0106649458576,0.853048113104069,28.9743906012819
1.82,0.828714209533844,24.5112414128658,0.828714209533844,24.5112414128658,0.828714209533842,24.5112414128656,0.858297689502091,30.1377037307689
1.83,0.838806479963932,26.1991950670668,0.838806479963932,26.1991950670667,0.838806479963929,26.1991950670662,0.863515352694337,31.3824257074085
1.84,0.848899499889947,28.1121079429862,0.84889949988996,28.1121079429889,0.848899499889961,28.1121079429891,0.868701677719709,32.7175135321908
1.85,0.858993263288759,30.2983284897564,0.858993263288751,30.2983284897545,0.858993263288745,30.2983284897532,0.873857222552538,34.1532854625244
1.86,0.869087764723625,32.8211245871054,0.869087764723627,32.8211245871061,0.869087764723624,32.8211245871053,0.878982528803289,35.7016899385402
1.87,0.879182999302001,35.7649196282517,0.879182999302011,35.7649196282548,0.879182999302,35.7649196282515,0.884078122382648,37.3766408798742
1.88,0.889278962636988,39.2449418271058,0.889278962636989,39.2449418271063,0.889278962636997,39.2449418271093,0.889144514131332,39.1944392832608
1.89,0.899375650812427,43.4226850698009,0.899375650812424,43.4226850697997,0.899375650812426,43.4226850698003,0.894182200417816,41.1743081976448
1.9,0.909473060351052,48.5317204590323,0.909473060351049,48.5317204590303,0.909473060351055,48.5317204590337,0.899191663705932,43.3390783179169
1.91,0.919571188185548,54.9229583908916,0.91957118818554,54.9229583908864,0.919571188185538,54.922958390885,0.90417337309415,45.7160761067298
1.92,0.929670031631968,63.1489172666292,0.929670031631971,63.1489172666319,0.929670031631975,63.1489172666359,0.909127784828207,48.3382878584975
1.93,0.939769588365711,74.1327950065013,0.939769588365708,74.1327950064972,0.939769588365706,74.132795006495,0.914055342788856,51.2459051941576
1.94,0.949869856399255,89.5419713942379,0.94986985639924,89.5419713942094,0.949869856399233,89.5419713941972,0.918956478955916,54.4884062249375
1.95,0.959970834061952,112.727107161053,0.959970834061937,112.72710716101,0.95997083406193,112.727107160992,0.9238316138503,58.1274022725828
1.96,0.970072519981492,151.563400958886,0.97007251998149,151.563400958877,0.970072519981486,151.563400958858,0.928681156955098,62.2406001496078
1.97,0.980174913066898,229.979767814422,0.980174913066896,229.979767814399,0.980174913066905,229.979767814498,0.933505507116941,66.9274256594079
1.98,0.990278012492786,471.379749193445,0.990278012492786,471.379749193423,0.990278012492792,471.379749193731,0.93830505292888,72.3171819221363
1.99,1.00038181768511,-12063.4781398202,1.00038181768511,-12063.4781400587,1.00038181768511,-12063.4781400166,0.943080173095621,78.581183824546
2,1.01048632830789,-441.458033090226,1.01048632830789,-441.458033090123,1.0104863283079,-441.458033090002,0.947831236782307,85.9513292910644
2.01,1.02059154425109,-225.938513663174,1.02059154425108,-225.938513663229,1.0205915442511,-225.938513663065,0.952558603947539,94.7494772605813
2.02,1.03069746561938,-152.308909846581,1.03069746561937,-152.308909846608,1.03069746561937,-152.308909846615,0.957262625661672,105.435756865919
2.03,1.04080409272185,-115.147734441699,1.04080409272184,-115.147734441717,1.04080409272184,-115.147734441725,0.961943644411088,118.691752817025
2.04,1.0509114260625,-92.7380800007947,1.05091142606251,-92.738080000788,1.0509114260625,-92.7380800008006,0.96660199438915,135.571959744399
2.05,1.0610194663315,-77.7503650399795,1.06101946633149,-77.7503650399897,1.06101946633149,-77.7503650399905,0.971238001774683,157.799228055797
2.06,1.07112821439699,-67.0208514594359,1.07112821439698,-67.0208514594442,1.07112821439698,-67.0208514594375,0.975851984998485,188.393985974284
2.07,1.08123767129774,-58.9602330429297,1.08123767129773,-58.9602330429329,1.08123767129773,-58.9602330429328,0.980444254998563,233.179211727324
2.08,1.09134783823618,-52.6826082610288,1.09134783823618,-52.6826082610286,1.0913478382362,-52.6826082610203,0.985015115464677,305.012653158432
2.09,1.10145871657206,-47.6551019523228,1.10145871657205,-47.6551019523279,1.10145871657206,-47.6551019523232,0.989564863072704,439.007213686237
2.1,1.11157030781651,-43.5379481611188,1.11157030781652,-43.5379481611174,1.11157030781651,-43.5379481611212,0.994093787709337,777.411474052578
2.11,1.12168261362674,-40.104280555364,1.12168261362673,-40.1042805553659,1.12168261362675,-40.1042805553625,0.99860217268765,3292.21698462144
2.12,1.13179563580087,-37.1968353547472,1.13179563580087,-37.1968353547463,1.13179563580088,-37.1968353547459,1.0030902949539,-1492.50549304005
2.13,1.14190937627341,-34.7031601960694,1.1419093762734,-34.7031601960701,1.14190937627341,-34.7031601960674,1.00755842528605,-611.576100382224
2.14,1.15202383711092,-32.540714533428,1.15202383711093,-32.5407145334256,1.15202383711093,-32.5407145334261,1.01200682848443,-385.843933804913
2.15,1.16213902050815,-30.6475442232671,1.16213902050814,-30.6475442232686,1.16213902050815,-30.6475442232675,1.01643576355484,-282.488372988316
2.16,1.17225492878427,-28.9762401324037,1.17225492878427,-28.9762401324027,1.17225492878428,-28.9762401324021,1.02084548388456,-223.213990570558
2.17,1.18237156437969,-27.4899063244176,1.1823715643797,-27.4899063244162,1.18237156437969,-27.4899063244178,1.02523623741151,-184.77546087983
2.18,1.19248892985283,-26.1593989230987,1.19248892985283,-26.1593989230994,1.19248892985285,-26.1593989230973,1.0296082667869,-157.82802268442
2.19,1.20260702787738,-24.9613917545993,1.20260702787738,-24.9613917545991,1.20260702787737,-24.9613917546005,1.03396180953172,-137.888261257598
2.2,1.21272586123961,-23.8769936704784,1.21272586123961,-23.876993670478,1.21272586123961,-23.8769936704781,1.03829709818737,-122.536703935698


==> experiment_dudin.csv <==
K,rhoGS,rhoS,rhoAGS,kGS,kS,kAGS
5,0.950465131961185,0.963313485136197,0.965190531961005,90.6461729108005,123.210672141739,129.980301214045
10,0.977117517380084,0.985398135816836,0.98648592025239,198.941615004626,313.074116209223,338.460508460729
15,0.985178218514692,0.9908919388569,0.991863463471175,308.394563729459,503.308667617309,563.68082312384
20,0.989091137284757,0.993597594630441,0.994273681418298,419.842636289327,716.982455264306,801.906524165612
25,0.991439178855462,0.995047391993329,0.995647863156822,535.62968355437,927.543012077059,1055.83576559591
30,0.993014538671376,0.996068933998761,0.996535249257246,656.945412602828,1169.17717190815,1326.84514096609
35,0.994146093523855,0.996730700705454,0.997153443470207,784.378414202607,1406.30692495039,1615.50019653423
40,0.994998143235127,0.997260766771089,0.99760727202391,918.387625992036,1678.8858781223,1922.34912302759
45,0.995662841290229,0.997635230102481,0.997953756347844,1059.48999836687,1945.10381678029,2248.24493529894
50,0.996196012949059,0.99795696322447,0.998226541895326,1208.31263534322,2251.77753606594,2594.41451004573
55,0.99663340502691,0.998196682887785,0.998446688037941,1365.59758284889,2551.41850238801,2962.43944472101
60,0.996998910086354,0.998411976368719,0.998627994378939,1532.19549957421,2897.63487598976,3354.22117283046
65,0.997309064633144,0.998578433123013,0.998779847523876,1709.06048221683,3237.19988535537,3771.9548986358
70,0.997575655377621,0.998732318542603,0.998908836203469,1897.24910619115,3630.44722126398,4218.11761529855


==> expexcess.csv <==
rhoGS,rhoS,rhoAGS,excess,logGS,logS,logAGS
0.356174501403227,0.33289838514783,0.207158683724331,1,4.46092831826499,4.18683051612651,2.92527306384692
0.403798152559823,0.391215733540756,0.27111714032445,0.868511373751353,5.07826014857465,4.90696772558355,3.52831368099782
0.289341388422307,0.288015708633326,0.218114377168219,0.754312006335462,3.71340367193338,3.69970374305695,3.02427415516955
0.414853863497737,0.414337969833539,0.281057080814805,0.655128556859551,5.23416528836519,5.22677314077794,3.62841102473927
0.388593932518528,0.3768571450264,0.328772386786413,0.56898660290183,4.87205989319197,4.71894832914681,4.13988964060048
0.47714319565734,0.467147715998777,0.298815106184604,0.494171336132383,6.22371908028698,6.05059928276258,3.81244704036708
0.510207635637568,0.509686575554545,0.330532769533622,0.429193426012878,6.84338461629846,6.83300933238647,4.15985942579607
0.555367585421222,0.543723525501028,0.461249490480258,0.372759372031494,7.83025657884032,7.55795413342138,5.9512456003757
0.582587883671805,0.581577238293927,0.489655627151488,0.323745754281764,8.52374848239093,8.49644384281807,6.44934002699463
0.612233862172678,0.608076906075883,0.528007861665796,0.281176869797423,9.38602915965537,9.2574810436882,7.21085522229606
0.741160752307254,0.727565365632838,0.637473771673915,0.244205309454865,15.374257093583,14.4793253205809,10.2282077197475
0.488006026528975,0.467914995577406,0.36243385280293,0.212095088792019,6.41900405750902,6.06367397708055,4.53750108751617
0.627639387576167,0.617226557711082,0.530804439837754,0.184206996932672,9.88680546818664,9.54401576839662,7.27099669094961
0.614769732717772,0.613060991932427,0.500653277678573,0.159985871960606,9.46577429837022,9.41192785597009,6.65639504482663
0.823866625867176,0.821159798161002,0.749878338061223,0.138949549437314,23.7690344804953,23.3720434777694,15.9988235359626
0.776904997184647,0.772490366650126,0.707521794595521,0.120679264063933,18.2428346447114,17.8401106894471,13.3102464860731
0.836988003212458,0.834904432234979,0.724530102270225,0.104811313415469,25.8796603873449,25.5221730000553,14.2914751738026
0.82437336073567,0.820317648428682,0.773696372023545,0.0910298177991522,23.8447087488847,23.2509623762467,17.9485781049086
0.89322846655768,0.891702223460574,0.826046103004675,0.079060432109077,40.7851594082774,40.1766564022597,24.0976301101477
0.871879532696276,0.871180451317404,0.848057129006265,0.06866488450043,33.5888790671471,33.3935093228095,27.9427601015412
0.764716108392758,0.762810444777766,0.698484165423794,0.0596362331659464,17.1674171193558,17.0092081629386,12.8333927049048
0.917420590784389,0.91608308919973,0.89798296903056,0.0517947467923121,53.4309100064535,52.541520270141,42.7973183211055
0.619292846158915,0.608657030733925,0.468171024255599,0.0449843266896945,9.61058224578157,9.27526093147261,6.06804458434003
0.92312798386885,0.922937282514168,0.910664118641551,0.0390693993705462,57.5736999716621,57.4253733832645,49.2104492724227
0.962032224427013,0.961008750899144,0.943345015956723,0.0339322177189533,118.974106489165,115.789940416258,78.9595009141583
0.957491324000835,0.957479241384254,0.946896271075592,0.0294705170255181,106.015575200265,105.984786142075,84.3967545319669
0.952053173308296,0.951490454553609,0.932618934720851,0.0255954792269954,93.7260043623052,92.6116112430921,66.0158136275406
0.970577227684242,0.970523341129989,0.958223952652155,0.0222299648252619,154.203162618068,153.917010747317,107.915742081602
0.933363085184739,0.932623509118941,0.912355161873225,0.0193069772888325,66.7793465745278,66.0204556739328,50.2057601759392
0.973578191222008,0.973518021245815,0.960969657673414,0.0167683293681101,171.981420767777,171.585381220424,115.671626729452
0.861807407437438,0.858175349851611,0.794468834586752,0.0145634847750124,30.9646523256161,30.1096151416839,20.015384901499
0.981597024967101,0.9808270739873,0.971950083831798,0.012648552168553,247.930814588432,237.881294079844,161.864177546725
0.969016601343538,0.968968072601874,0.958214902494794,0.0109854114198756,146.318810928336,146.086353827905,107.891862925868
0.980094951354509,0.979753333918912,0.973783267394357,0.00954095476349994,229.046590876345,225.142824377457,173.344890567672
0.983335476999114,0.982525976112449,0.977855553805084,0.00828642772854684,274.03672053952,261.234422823386,205.649324977773
0.949947564493955,0.949804154358821,0.925889662335071,0.00719685673001152,89.6846251978496,89.421702401747,59.8072445576008
0.985801494096483,0.98569031596228,0.982451683924351,0.00625055192527398,322.033813196019,319.513817295446,260.118660336551
0.978730720178144,0.97792176761194,0.965202070373626,0.00542867543932386,214.206612441498,206.273035702282,130.024173106838
0.980767244175781,0.980411241214052,0.972513133128391,0.00471486636345739,237.134076620384,232.782318349574,165.227465071811
0.993944725777066,0.993928184984271,0.991083805469072,0.00409491506238042,758.217236544361,756.145421430502,514.189010569724
0.994799518573682,0.994619793309235,0.991601113458557,0.00355648030622313,883.223081184963,853.642049009953,546.001404697792
0.99394775249837,0.993938274890938,0.992882232443487,0.00308884359647748,758.597573877431,757.40788659644,644.691101820821
0.991863220121714,0.99166173316248,0.987849037651057,0.00268269579527972,563.663895876385,549.987654837973,376.689057348367
0.994702337313982,0.994661381935926,0.992946154010916,0.00232995181051537,866.978767811408,860.310016861127,650.554172852983
0.996348015664106,0.996282285686114,0.995311973324199,0.00202358964772516,1258.70092280803,1236.40606305306,980.021546234343
0.99689055355473,0.996528897388155,0.993788696866613,0.00175751062485479,1478.72194798073,1324.41289097123,739.112740354389
0.996986242724156,0.996972757510173,0.996468575856255,0.00152641796717523,1525.74571926449,1518.93883485925,1301.75073848431
0.994244698525112,0.994231896916719,0.994138748234734,0.00132571136559011,797.856617297619,796.080750696135,783.392544155385
0.998513103474793,0.998490830061096,0.997924080412863,0.00115139539932645,3094.86608726371,3049.15583092513,2216.07261546646
0.997804337840252,0.997718312269304,0.996469407383204,0.001,2095.09127552779,2016.01399865216,1302.05787041904


==> exptoeplitz.csv <==
expnumber,rhoGS,rhoS,rhoAGS
1,0.696420397974575,0.679225042684991,0.612042478963007
2,0.649206823353043,0.649124352108127,0.53771389026681
3,0.632537915228991,0.622293721641799,0.414781059902378
4,0.582787875050501,0.575021661760452,0.438090310563575
5,0.537524385952228,0.524158428949864,0.376081480065744
6,0.509560059888181,0.478187764140666,0.266622828118126
7,0.4898508929268,0.478357158578559,0.458350892372734
8,0.464704146837672,0.443750144532906,0.339444526994168
9,0.461150604000442,0.453588153218496,0.229252605030764
10,0.455828390761377,0.452449020192073,0.332619967773476
11,0.450213308604416,0.425116858045636,0.330350324613782
12,0.449799040883438,0.447574392339353,0.389618778657571
13,0.426889957508536,0.387803444084388,0.300854979186425
14,0.42471968473313,0.40517498765943,0.24928403777243
15,0.423598873033975,0.383582168413728,0.19243287254262
16,0.423128974901883,0.413152521380098,0.330804482051003
17,0.41443957646562,0.385559485121875,0.326963752508754
18,0.400819047157085,0.350206883991421,0.2042012608347
19,0.399527618205977,0.339513644824238,0.204362051132621
20,0.38661337006734,0.375143960292953,0.277297422132053
21,0.354813205177221,0.338007350647802,0.185319901411418
22,0.341996153399701,0.29179280355908,0.0935473049360945
23,0.336439923340852,0.32959856271114,0.215937159402402
24,0.335829885959397,0.306580421991844,0.271572337335068
25,0.312381079160027,0.307540176468273,0.239707696285931
26,0.31167698027691,0.294972987446624,0.122911395948988
27,0.29435629909222,0.270846682363306,0.22047396538803
28,0.285716753352376,0.276072267462857,0.164530185055737
29,0.261996406454026,0.25375929436911,0.129150542737533
30,0.252594842508158,0.221409513522372,0.118229770512608
31,0.248724691668678,0.218121758382266,0.126636770031075
32,0.235307679641996,0.210092421595632,0.161598012518796
33,0.228952274429162,0.20583253029898,0.0860574152011882
34,0.200724067635581,0.174454297408679,0.150387958000284
35,0.165273191090285,0.155735767097843,0.0562141089604532
36,0.159816216868887,0.13304918173985,0.0489218535093863
37,0.15940940000072,0.126756814388626,0.0514377832493084
38,0.159207269630415,0.136842779080924,0.0785547911659487
39,0.154237458577583,0.130308186889503,0.101571466183954
40,0.148573724214805,0.126307816860781,0.0500113010862649
41,0.144136252789575,0.130855377438412,0.0598371365743478
42,0.134739790115965,0.0967921562306566,0.0831250336637367
43,0.114914552238024,0.106740142213833,0.0615849317744751
44,0.105110691644312,0.0993252464453806,0.0687811178291821
45,0.0981236034668414,0.0799206561758241,0.0582215279868882
46,0.0772837933649544,0.0740155462947046,0.0546739260984705
47,0.0567708081022484,0.0528089464819214,0.0324155878994671
48,0.0414296909054142,0.0364227805258776,0.0169370627736558
49,0.0390399821131097,0.0389635474232494,0.0325743277901503
50,0.00104740567522522,0.00101545857942419,0.000527293169302936

